Diverse Single Image Generation with Controllable Global Structure

Image generation from a single image using generative adversarial networks is quite interesting due to the realism of generated images. However, recent approaches need improvement for such realistic and diverse image generation, when the global context of the image is important such as in face, animal, and architectural image generation. This is mainly due to the use of fewer convolutional layers for mainly capturing the patch statistics and, thereby, not being able to capture global statistics very well. We solve this problem by using attention blocks at selected scales and feeding a random Gaussian blurred image to the discriminator for training. Our results are visually better than the state-of-the-art particularly in generating images that require global context. The diversity of our image generation, measured using the average standard deviation of pixels, is also better.

==> ICIP/kid_diversity_comparison_singan.dat <==
x SinGAN	Ours
0 57.98542317463793	72.88971700353662
1 30.669922369804976	64.06054547423122
2 15.451795965886816	63.429413890708645
3 13.682050226869857	63.55035349006404
4 11.883079653612121	62.16589804211157
5 9.287673020338406	18.860691064363976
6 7.768065781184932	14.29826036252543
7 6.511913914826832	11.564019745013736

==> diversity_measure/eiffel_diversity_comparison_sigma.dat <==
x sigma1 sigma2
0 52.26134778524793	50.22811749375983
1 27.27283587987918	18.81042067044937
2 25.149747072576385	14.885465427488718


==> diversity_measure/eiffel_diversity_comparison_singan.dat <==
x SinGAN Ours
0 57.48852449207108 37.99384521382255
1 14.49123094495966 26.26832831764891
2 6.5465089393041165 25.503478351823063
3 5.53355498475697 25.40765072982762
4 4.992562501408054 25.289650590683593
5 4.404676951577828 5.4592288982119195
6 3.97778827264731 4.13070291408487
7 3.6121505057599625 3.5315765528745757


==> diversity_measure/elonmusk_diversity_comparison_sigma.dat <==
x sigma1 sigma2
0 35.83293009037191	34.44138095027356
1 21.126377390506594	12.92583080634003
2 19.634614941381443	9.024411051837491



==> diversity_measure/elonmusk_diversity_comparison_singan.dat <==
x SinGAN	Ours
0 34.59100538684606	41.45120406859085
1 7.830879795870916	27.8998015780381
2 3.453558318019986	27.287786933215116
3 3.0812203816083907	26.92176855228274
4 2.90309760256914	26.581586268423035
5 2.53703554186499	4.36877200431505
6 2.168378249560123	3.974981031138741
7 1.8537041503627318	3.7184774405799503


==> diversity_measure/face_diversity_comparison_sigma.dat <==
x sigma1 sigma2
0 70.55840343468688	63.377922784942854
1 25.220771083377677	27.185602995847194
2 19.894409553718095	11.768118611899542

==> diversity_measure/face_diversity_comparison_singan.dat <==
x SinGAN	Ours
0 61.44160888578777	33.042645365277
1 17.962844846130658	18.02436441468665
2 6.322691941509573	17.772074571189584
3 5.6927204266445015	17.445551349420462
4 5.059213579868787	17.39771253471792
5 2.976597084933833	3.902493462090482
6 2.128208654003095	2.9593895680052222
7 1.349870102984545	1.9591354275428374

==> diversity_measure/kid_diversity_comparison_sigma.dat <==
x sigma1 sigma2
0 73.39343493284143	63.07654894985794
1 64.99998233351302	42.91037447182408
3 63.67564774746311	38.596384839207374


==> diversity_measure/kid_diversity_comparison_singan.dat <==
x SinGAN	Ours
0 57.98542317463793	72.88971700353662
1 30.669922369804976	64.06054547423122
2 15.451795965886816	63.429413890708645
3 13.682050226869857	63.55035349006404
4 11.883079653612121	62.16589804211157
5 9.287673020338406	18.860691064363976
6 7.768065781184932	14.29826036252543
7 6.511913914826832	11.564019745013736
